Ropedia W0: Scaling Loco-Manipulation World Models across Embodiments with Human Experience

World models enable embodied agents to anticipate action consequences, yet jointly modeling locomotion and manipulation across diverse embodiments remains challenging due to heterogeneous action spaces and limited multimodal supervision. We present Ropedia W0, the first egocentric loco-manipulation world foundation model spanning humans and robots with diverse embodiments. We curate Xp-Data, comprising 10k hours of egocentric human data and 3k hours of robot data with unified multimodal annotations and systematic quality control. A unified kinematic representation encodes locomotion through camera poses and manipulation through projected skeletons, with robot skeletons combining embodiment-specific forward kinematics with extensive manual keypoint annotation and correction. We also introduce Xp-Teleop, a long-horizon loco-manipulation benchmark based on high-quality dexterous humanoid teleoperation data. Evaluations demonstrate state-of-the-art performance across five cross-embodiment benchmarks (DreamDojo, $\Psi_0$, $\omega$-HOME, Xp-Teleop, and AgiBot) and on held-out human egocentric video, from zero-shot inference to few-shot and full-data post-training. Scaling human pre-training data improves performance on both human and robot evaluations. After distillation, our model supports real-time, minute-long rollouts, enabling live VR interaction. Applications in policy evaluation, model-based planning, and world-action modeling further demonstrate the model's utility for embodied decision-making.

==> figures/project_page/sources.json <==
{
  "source_repository": "Xperience-0.github.io",
  "source_commit": "a623da41fc13462d61c719f47780c2fc4cffc74a",
  "label_sources": [
    "assets/main.js:158-193",
    "assets/main.js:74",
    "index.html:204-237"
  ],
  "notes": [
    "Task and method labels follow the local project page.",
    "Colored skeletons and camera/hand insets already exist in the videos.",
    "No image retouching, synthetic frames, or per-method time shifts.",
    "Comparison frames use indices 10, 25, and the last frame for every method.",
    "Short-video frame indices refer to the published web encodings, not a reconstructed physical timeline.",
    "Cross-dataset examples are described as held-out clips, not as evidence of dataset-level zero-shot transfer.",
    "No numeric scores or unverified model-size labels are imported from the website."
  ],
  "figures": [
    {
      "file": "robot_comparisons_1.pdf",
      "kind": "robot",
      "cases": [
        {
          "title": "Fourier: put the tape in the bag",
          "source": "media/cmp_x0.mp4",
          "width": 1280,
          "height": 240,
          "fps": 15.0,
          "frame_count": 41,
          "selected_frames": [
            10,
            25,
            40
          ],
          "sha256": "28b797719c458ba317c298f355e06220c52dd3570fc60f130eac3c7678ba7895"
        },
        {
          "title": "AgiBot: grab the desk fan",
          "source": "media/cmp_x1.mp4",
          "width": 1280,
          "height": 240,
          "fps": 15.0,
          "frame_count": 41,
          "selected_frames": [
            10,
            25,
            40
          ],
          "sha256": "3af09e1c69a67611f523558478590c863723c0e6b6a9ea48d4e62e71932533df"
        }
      ]
    },
    {
      "file": "robot_comparisons_2.pdf",
      "kind": "robot",
      "cases": [
        {
          "title": "Baihu: put the hot dog in the bowl",
          "source": "media/cmp_x5.mp4",
          "width": 1280,
          "height": 240,
          "fps": 15.0,
          "frame_count": 41,
          "selected_frames": [
            10,
            25,
            40
          ],
          "sha256": "b877a15cd8729fbb6e9d43636c441d2ed28e802a47681aa4aad4e6016e0b1008"
        },
        {
          "title": "Dexora: line up the fruit",
          "source": "media/cmp_x6.mp4",
          "width": 1280,
          "height": 240,
          "fps": 15.0,
          "frame_count": 41,
          "selected_frames": [
            10,
            25,
            40
          ],
          "sha256": "45c292512494a40818c488accbac042d9495280406d55fb14929fc556f886910"
        }
      ]
    },
    {
      "file": "robot_comparisons_3.pdf",
      "kind": "robot",
      "cases": [
        {
          "title": "RH20T: turn the steering wheel",
          "source": "media/cmp_x7.mp4",
          "width": 1280,
          "height": 240,
          "fps": 15.0,
          "frame_count": 41,
          "selected_frames": [
            10,
            25,
            40
          ],
          "sha256": "fbe234218d6943f3d4d440c480e024bf0f8c7dbf9b856346186f3c14e807b6f8"
        },
        {
          "title": "DROID: close the door",
          "source": "media/cmp_x2.mp4",
          "width": 1280,
          "height": 240,
          "fps": 15.0,
          "frame_count": 41,
          "selected_frames": [
            10,
            25,
            40
          ],
          "sha256": "9374fa077800ea14872804e57851ffc79422c11000782e60ce1840b881ba3969"
        }
      ]
    },
    {
      "file": "omega_comparisons_1.pdf",
      "kind": "omega",
      "cases": [
        {
          "title": "Take from the upper fridge",
          "source": "media/cmp_3.mp4",
          "width": 1938,
          "height": 328,
          "fps": 15.0,
          "frame_count": 40,
          "selected_frames": [
            10,
            25,
            39
          ],
          "sha256": "f91f87029e05ae86c26718638c42770f522b0148da4c905659c6c1285582325f"
        },
        {
          "title": "Push the chair",
          "source": "media/cmp_5.mp4",
          "width": 1938,
          "height": 328,
          "fps": 15.0,
          "frame_count": 40,
          "selected_frames": [
            10,
            25,
            39
          ],
          "sha256": "250abdbd29dec8f2329abfb4912eb4fa531dd219b44c7195ee5a38eac04dd4df"
        }
      ]
    },
    {
      "file": "omega_comparisons_2.pdf",
      "kind": "omega",
      "cases": [
        {
          "title": "Put the apple in the fruit basket",
          "source": "media/cmp_7.mp4",
          "width": 1938,
          "height": 328,
          "fps": 15.0,
          "frame_count": 40,
          "selected_frames": [
            10,
            25,
            39
          ],
          "sha256": "69c6da7dece8fbf1972a0780c23c7c6c650fb2f81ce77fb73b5313959b06fb72"
        },
        {
          "title": "Sort fruit from office supplies",
          "source": "media/cmp_8.mp4",
          "width": 1938,
          "height": 328,
          "fps": 15.0,
          "frame_count": 40,
          "selected_frames": [
            10,
            25,
            39
          ],
          "sha256": "22aa304dbbd22e092862d7b8fe47eae40f76a129fd55256ce2002a736bc9ba81"
        }
      ]
    },
    {
      "file": "post_training_comparisons.pdf",
      "kind": "adaptation",
      "cases": [
        {
          "title": "Wipe the table",
          "source": "media/lib/adp1.mp4",
          "width": 1280,
          "height": 218,
          "fps": 15.0,
          "frame_count": 40,
          "selected_frames": [
            10,
            25,
            39
          ],
          "sha256": "606311778f96e28bbcad52ac2eca7e32db3a7478f410a523f8217c41d51d3e65"
        },
        {
          "title": "Put the towel in the washing machine",
          "source": "media/lib/adp3.mp4",
          "width": 1280,
          "height": 218,
          "fps": 15.0,
          "frame_count": 40,
          "selected_frames": [
            10,
            25,
            39
          ],
          "sha256": "b7e9526be59c43f9dac1b3c84544c1b3a28add22a6c375578262732763e8b5db"
        }
      ]
    },
    {
      "file": "long_rollouts.pdf",
      "kind": "long",
      "cases": [
        {
          "title": "Collect fruit from the closet",
          "source": "media/long_5.mp4",
          "width": 468,
          "height": 352,
          "fps": 30.0,
          "frame_count": 961,
          "selected_frames": [
            0,
            192,
            384,
            576,
            768,
            960
          ],
          "sha256": "d50676bd2b451616091aebb1c46227b6abbdcff170d1ecc6298c54305b4c8fbe"
        },
        {
          "title": "Pick up the bok choy",
          "source": "media/long_7.mp4",
          "width": 468,
          "height": 352,
          "fps": 30.0,
          "frame_count": 961,
          "selected_frames": [
            0,
            192,
            384,
            576,
            768,
            960
          ],
          "sha256": "43cd616a415c8819b872742c49dc5e28059137c0628ed4aa1d536b462fcd96ec"
        }
      ]
    }
  ],
  "display_model": "Ropedia W0",
  "image_encoding": {
    "format": "JPEG",
    "quality": 95,
    "chroma_subsampling": "4:4:4",
    "resized": false
  }
}


==> figures/scaling/human_conf03_data.json <==
{
  "hours": [
    540,
    990,
    2160,
    9999
  ],
  "checkpoints": [
    "ours_h00540",
    "ours_h00990",
    "ours_h02160a",
    "ours_h13088"
  ],
  "detector_confidence": 0.3,
  "pck_distance_threshold": 0.1,
  "provenance": {
    "camera_and_visual_metrics": "/Users/tianqiliu/Downloads/teaser_pack_20260923/scaling/human200_raw_all_checkpoints.json",
    "hand_metrics": "Values recovered from source chart, as recorded in /Users/tianqiliu/Downloads/teaser_pack_20260923/_build_scripts/plot_human8_dyna2.py; not independently verified against raw confidence-0.3 evaluations.",
    "original_chart": "demo_video_materials_20260926.tar: demo_video_materials/10_figures/human200_8metrics_conf03_5b_mono4.pdf",
    "checkpoint_hours_note": "The final checkpoint retains its historical source identifier ours_h13088; its plotted pre-training hours were corrected to 9999 by the author on 2026-10-16. Metric values are unchanged."
  },
  "metrics": {
    "ATE(m)": [
      0.02210996858686328,
      0.01907682479187522,
      0.01829747685498586,
      0.017931282890551608
    ],
    "RPE(m)": [
      0.001916586774070314,
      0.0017839012318345137,
      0.0017292360968568777,
      0.0016534677558685785
    ],
    "RRE(deg)": [
      1.4793549639328483,
      1.3796634905087608,
      1.169241570807741,
      1.0775854062740213
    ],
    "PSNR": [
      18.26950444145255,
      18.46032407902137,
      18.773445664887014,
      18.901499337080395
    ],
    "SSIM": [
      0.6170677703824105,
      0.6281777399637138,
      0.6373867206178752,
      0.6409254986497749
    ],
    "LPIPS": [
      0.26681553542613984,
      0.2567340363189578,
      0.2500187334790826,
      0.2444014808535576
    ],
    "PCK@0.1": [
      0.8197,
      0.826,
      0.8294,
      0.8363
    ],
    "PCKm@0.1": [
      0.8768,
      0.878,
      0.8819,
      0.8866
    ]
  }
}


==> figures/scaling/robot_scaling_data.json <==
{
  "hours": [
    180,
    990,
    2520,
    9990
  ],
  "source": "/Users/tianqiliu/Downloads/teaser_pack_20260923/scaling/scaling_wide.csv",
  "series": {
    "robot_transfer": [
      {
        "name": "Ψ₀",
        "benchmark": "psi-0",
        "evaluation_set": "psi-0 eval (100 windows)",
        "color": "#B7642A",
        "metrics": {
          "PSNR": [
            14.5935,
            15.286206,
            15.608586,
            15.714083
          ],
          "SSIM": [
            0.570682,
            0.591366,
            0.600564,
            0.603815
          ],
          "LPIPS": [
            0.427225,
            0.388489,
            0.374164,
            0.364519
          ]
        },
        "recipe": [
          "1 clip / 50 steps (one-shot)",
          "1 clip / 50 steps (one-shot)",
          "1 clip / 50 steps (one-shot)",
          "1 clip / 50 steps (one-shot)"
        ],
        "notes": [
          "",
          "",
          "",
          ""
        ]
      },
      {
        "name": "Xp-Teleop",
        "benchmark": "teleop",
        "evaluation_set": "teleop eval (100 windows)",
        "color": "#2E8E80",
        "metrics": {
          "PSNR": [
            14.398913,
            15.280894,
            15.401546,
            15.523163
          ],
          "SSIM": [
            0.466909,
            0.495588,
            0.504013,
            0.512139
          ],
          "LPIPS": [
            0.347959,
            0.305499,
            0.301255,
            0.295109
          ]
        },
        "recipe": [
          "144 clips x 5 epochs (few-shot)",
          "144 clips x 5 epochs (few-shot)",
          "144 clips x 5 epochs (few-shot)",
          "144 clips x 5 epochs (few-shot)"
        ],
        "notes": [
          "",
          "",
          "",
          ""
        ]
      },
      {
        "name": "ω-HOME",
        "benchmark": "omega-HOME",
        "evaluation_set": "omega-HOME eval (100 windows)",
        "color": "#93384F",
        "metrics": {
          "PSNR": [
            16.901589,
            18.071023,
            18.109147,
            18.339322
          ],
          "SSIM": [
            0.691403,
            0.714986,
            0.716245,
            0.724502
          ],
          "LPIPS": [
            0.319666,
            0.264001,
            0.265241,
            0.252447
          ]
        },
        "recipe": [
          "160 clips x 5 epochs (few-shot)",
          "160 clips x 5 epochs (few-shot)",
          "160 clips x 5 epochs (few-shot)",
          "160 clips x 5 epochs (few-shot)"
        ],
        "notes": [
          "",
          "",
          "",
          ""
        ]
      }
    ],
    "gr1": [
      {
        "name": "In-lab (100)",
        "benchmark": "GR1 DreamDojo",
        "evaluation_set": "In-lab (100 clips)",
        "color": "#2E8E80",
        "metrics": {
          "PSNR": [
            19.80777,
            21.011799,
            21.397502,
            21.738
          ],
          "SSIM": [
            0.677908,
            0.750842,
            0.789527,
            0.797
          ],
          "LPIPS": [
            0.265693,
            0.227659,
            0.20635,
            0.202
          ]
        },
        "recipe": [
          "identical 500-step GR1 post-training",
          "identical 500-step GR1 post-training",
          "identical 500-step GR1 post-training",
          "identical 500-step GR1 post-training"
        ],
        "notes": [
          "",
          "990 h 用重跑档 h00990r",
          "",
          "Ropedia W0 (5B) 发布模型,后训预算与前三点不同"
        ]
      },
      {
        "name": "EgoDex (65)",
        "benchmark": "GR1 DreamDojo",
        "evaluation_set": "EgoDex (65 clips)",
        "color": "#B7642A",
        "metrics": {
          "PSNR": [
            19.337097,
            20.633074,
            20.999502,
            21.23
          ],
          "SSIM": [
            0.717621,
            0.775373,
            0.808001,
            0.81
          ],
          "LPIPS": [
            0.248881,
            0.21811,
            0.199226,
            0.196
          ]
        },
        "recipe": [
          "identical 500-step GR1 post-training",
          "identical 500-step GR1 post-training",
          "identical 500-step GR1 post-training",
          "identical 500-step GR1 post-training"
        ],
        "notes": [
          "",
          "990 h 用重跑档 h00990r",
          "",
          "Ropedia W0 (5B) 发布模型,后训预算与前三点不同"
        ]
      },
      {
        "name": "DreamDojo-HV (68)",
        "benchmark": "GR1 DreamDojo",
        "evaluation_set": "DreamDojo-HV (68 clips)",
        "color": "#93384F",
        "metrics": {
          "PSNR": [
            17.284395,
            19.15561,
            19.55221,
            19.814
          ],
          "SSIM": [
            0.635584,
            0.750101,
            0.790579,
            0.795
          ],
          "LPIPS": [
            0.302423,
            0.232495,
            0.208867,
            0.204
          ]
        },
        "recipe": [
          "identical 500-step GR1 post-training",
          "identical 500-step GR1 post-training",
          "identical 500-step GR1 post-training",
          "identical 500-step GR1 post-training"
        ],
        "notes": [
          "",
          "990 h 用重跑档 h00990r",
          "",
          "Ropedia W0 (5B) 发布模型,后训预算与前三点不同"
        ]
      }
    ]
  }
}

